Online Robust Regression via SGD on the l1 loss

We consider the robust linear regression problem in the online setting where we have access to the data in a streaming manner, one data point after the other. More specifically, for a true parameter $\theta^*$, we consider the corrupted Gaussian linear model $y = \langle x , \ \theta^* \rangle + \varepsilon + b$ where the adversarial noise $b$ can take any value with probability $\eta$ and equals zero otherwise. We consider this adversary to be oblivious (i.e., $b$ independent of the data) since this is the only contamination model under which consistency is possible. Current algorithms rely on having the whole data at hand in order to identify and remove the outliers. In contrast, we show in this work that stochastic gradient descent on the $\ell_1$ loss converges to the true parameter vector at a $\tilde{O}( 1 / (1 - \eta)^2 n )$ rate which is independent of the values of the contaminated measurements. Our proof relies on the elegant smoothing of the non-smooth $\ell_1$ loss by the Gaussian data and a classical non-asymptotic analysis of Polyak-Ruppert averaged SGD. In addition, we provide experimental evidence of the efficiency of this simple and highly scalable algorithm.

==> tbd.txt <==
Change $l1$ and $l2$ in $\ell_1$ everywhere


   \cite{goodfellow2018making}


Robust statistic/learning:
\begin{itemize}
\item algorithms which still learn when the data are potentially corrupted by a malicious adversary. 
\item very important for applications of machine learning which are safety-critical
\item Application in computer vision \cite{wright2009robust,dang2015self,barron2019general} 
\item since the sixties \cite{tukey1960survey,huber1964robust}	
\end{itemize}

Robust regression:
\begin{itemize}
\item most fundamental statistical method
\item In this model: $y=x^\top \thet^* +\varepsilon$ but the response can be corrupted. OLS does not work and robust methods have to be adopted
\item different model of corruptions: features/response 
adaptive/oblivious.
\item in all these model but one lower bound \cite{chen2016general} in  $O(\eta)$ and algorithm in linear time matching lower bound  \cite{diakonikolas2019efficient}
\end{itemize}

Previous result unsatisfactory for large scale problem were consistency is needed. only works of \cite{bhatia2017consistent,suggala2019adaptive} but answer is incomplete. why: require several pass on the data, bad complexity if the matrix $\E{x x^\top}$ is badly conditioned. not online 

Question: 

    Older than LS: Boscovich (1760), Laplace (1789)  \cite{edgeworth1888new} 


Here we show that sgd on the L1 loss lead to a statically optimal and computationally efficient algorithm for online robust regression.

Key is that the noise directly smooth the L1 loss and enables to get fast rate using Polyak averaged gradient descent. 








Applications of oblivious noise model:click-fraud in a typical ads system, ratings-fraud in recommendation systems, as well as the less obvious application of regression with heavy tailed noise


Settings which present corrupted data to learning algorithms include relatively innocu- ous instances of erasures and missing data, improperly or mistakenly attributed data, transient or temporary changes in user-behavior patterns, as well as deliber- ate and malicious attempts to derail recommendation systems and other decision-making systems using mal- ware, click-bots and other fraudulent techniques.



Application of our framework:
\begin{itemize}
    \item missing data \nnote{not in our model }
    \item  error in the measurement or the labelling 
    \item malicious misleading of decision making  system  with click bots and malware (click-fraud or rating-fraud)
    \item network transmission of packets
    \item systematic error in the sensing equipment being used, such as a few pixels in a camera becoming unresponsive. Such errors are surely not random, and hence cannot be modeled as Gaussian noise, but introduce corruptions the final measurement in a manner that is oblivious of the signal actually being sensed, in this case the image being photographed." 
    \item "gross errors and irrelevant
measurements are now ubiquitous in modern applications such
as image processing, sensor network, where certain number of
measurements may be severely corrupted due to occlusions,
sensor failures, transmission error," \cite{wright2009robust}
\item heavy tailed
\end{itemize}






Note on the model: 
Robust statistic is defined by the contamination model:
\begin{itemize}
    \item corruption of features too hard
    \item corruption of response: more manageable 
\end{itemize}
 
How do we achieve this goal:
\begin{itemize}
    \item Robust loss minimisation (following M-estimation of Huber)
    \item We choose the $\ell_1$ norm  $f(\thet) = \E{| y - \ps{x}{\thet} |}$
    \item older than LS 
    \item studied before, none to be consistent whitout corruption \cite{basset1978asymptotic}, studied under our model by Price
    \item challenge: non smooth, non close form solution
    \item: interest: parameter free compared with the Huber loss
\end{itemize}

-------------------------------------
 Note that this model is the direct transcription of the classical model which is used in the offline setting:
\[\textbf{y} = X^T \theta^* + \bm{\eps} + \textbf{\outl},\]
for a set of data points $X \in \R^{d n}$ and where $\bm{\eps} \in \R^n$ is a dense vector while the corruption vector $\bm{\outl} \in \R^n$  is potentially unbounded but sparse such that $\norm{\bm{\outl}}_0 \sim \outproportion \cdot n $ for a corruption index $\eta \in [0, 1)$ (see for example \cite{bhatia2015robust}). 

In the simplest case where $\outproportion = 0$, then constant step-size averaged SGD using the l2 loss will recover $\theta^*$ with a rate $\E{ \norm{\btheta_n - \thet^*}_H^2 } \leq 8 \frac{ \sigmun^2 d}{n} + O \left ( \frac{ \norm{\thet_0 - \thet^*}^2 }{n} \right )$ \cite{bach2013non}.

However, as soon as $\outproportion > 0$, averaged SGD on the l2-loss will not converge if the adversarial noise doesn't have a finite second moment. Unlike the l2-loss, the l1-loss has the reputation of being robust.

\newpage 




OLD INTRO:

Robust learning is a critical field that seeks to develop efficient algorithms that can recover an underlying model despite possibly malicious corruptions in the data. In recent decades, being able to deal with corrupted measurements has become of crucial importance. The applications are numerous, to name a few settings: computer vision \cite{wright2009robust,dang2015self,barron2019general}, economics~\cite{wooldridge1990unified,rousseeuw1999fast,zaman2001econometric}, astronomy~\cite{rousseeuw1987application}, biology~\cite{yeung6163reverse,stegle2008gaussian,fritsch2015robust} and above all, safety-critical systems~\cite{carlini2016hidden,goodfellow2018making,eykholt2018robust}.

Having made these observations %along with the fact that...
and considering the fact that linear regression is one of the most fundamental statistical topic, the robust regression problem has naturally
%naturally %understandably
drawn substantial attention. 
%In our work we consider one of the most fundamental statistical problem which is the Robust Regression problem.
Assume we wish to recover a signal from noisy linear measurements \Snote{est-ce clair que measurements = (x, y) ?} where an unknown proportion $\outproportion$ has been arbitrarily perturbed. 
% These corrupted measurements can for example result %arise %come from, appear, result
% from a defective instrument or a hostile adversary.
Various models have been proposed to depict this framework.

In our work we consider the \textit{oblivious response corruption} model : \Snote{sous le tapis: oblivious but changed features and not only responses}
%have been considered. \Snote{sous le tapis: oblivious but changed features and not only responses}
%The oblivious response corruption considers the simpler model: 
\[ y = \ps{x}{\thet^*} + \eps + b,
\]
where $\thet^* \in \R^d$ is the true parameter we wish to recover, $\eps$ is Gaussian noise and $b$ is the adversarial 'sparse' noise. Having an \textit{oblivious adversary} corresponds here to having $b$ independent of the data $(x, \eps)$. This model \textit{is not} the broadest. Indeed, the broadest and therefore hardest model is to consider that the adversary is adaptive and is allowed to inspect the samples before changing a fraction $\eta$ of them by arbitrary points.  
In this general framework, several robust algorithms have been proposed and the minimax statistical bound has recently been reached by \cite{diakonikolas2019efficient}. Yet, such algorithms, though they successfully tackle adaptive adversaries, \textit{cannot} guarantee exact recovery for the simpler oblivious adversary where they at best ensure $\Vert \hat{\thet} - \thet^* \Vert = O(\eta)$. This is rather unsatisfactory and therefore algorithms that guarantee exact recovery in weaker adversary models have spontaneously
 been considered.




%Note that in this model the features \textit{are not} perturbed, this corresponds to a different and more challenging model.


Under the oblivious response corruption model several approaches and algorithms have been considered in order to consistently recover parameter $\thet^*$ \cite{bhatia2017consistent, suggala2019adaptive}. However we point out here two major problems with these algorithms: (a) they are not suitable for modern large scale problems where the datasets are colossal , (b) they require having all the data at hand and are inadequate in settings where the data is accessible in a streaming manner. 
Consider for instance the ad click prediction problem \cite{mcmahan2013ad}: in such a situation it is necessary to deal with the outliers in an online fashion. \Snote{relevant ?}
These observations lead to the following natural open question: 
\begin{changemargin}{0.4cm}{0.4cm}
\textit{In the oblivious response corruption model, can we design an efficient online algorithm that can consistently recover the parameter $\thet^*$ ?}
\end{changemargin}



In this paper we answer to this question by the affirmative: we consider  the $\ell_1$ loss and perform averaged stochastic gradient descent on the expected loss $\E{\abs{y - \ps{x}{\thet}} }$ . We show that this very simple online algorithm recovers the true parameter at a $O( 1 / (1 - \eta)^2 n )$ rate which is independent of the values of the contaminated measurements and is valid for any outlier proportion $\eta < 1$. The benefits of considering the $\ell_1$ loss are twofold: (a) by putting less weight on large residual samples it leads to robust recovery and (b) unlike the well known Huber loss~\cite{huber1964robust}, it is parameter free and experimentally leads to comparable results. 

The minimisation problem  $\min_{\thet \in \R^d} \E{\abs{y - \ps{x}{\thet}} }$ is named the Least Absolute Deviation problem (LAD) and is certainly not new. 
While originally suggested by Boscovich  and  Laplace in the mid-eighteenth century~\cite{bloomfield1983least} it first appears in the work of Edgeworth~\cite{edgeworth1888new}. It was therefore considered \textit{before} the classical Least-Squares (LS) problem which originates in the works of Gauss and Legendre~\cite{gauss,legendre}. The explanation of LAD's relative unpopularity relies in its underlying challenges. These challenges arise from the fact that a) unlike OLS there exists no closed form solution  and b) the $\ell_1$ loss is not smooth which prevents the use of fast optimization solvers~\cite{yang2010review}.  To the best of our knowledge, no precise analysis of the averaged SGD recursion on the LAD problem has been conducted. The key behind our analysis relies in the elegant smoothing of the $\ell_1$ loss by the Gaussian features and noises which enables the retrieval of a fast $O ( 1 / n)$ rate using Polyak-Ruppert averaging.



We underline the fact that though the model we consider is weaker than more general framework, it has in practice abundant applications such as
(a) detecting irrelevant measurements or systematic labelling errors,
(b) detecting decision-making system attacks such as ads system click-frauds by click bots or malware recommendation system rating-frauds, and (c) regression with heavy-tailed noise \cite{suggala2019adaptive}.




In this framework, it is well known that classical methods such as ordinary least squares (OLS) lead to arbitrarily bad solutions even if a single data point is perturbed.


OLDER INTRO:


%Robust learning
Robust learning is a critical field that seeks to develop efficient algorithms that can recover an underlying model despite possibly malicious corruptions in the data. In recent decades, being able to deal with corrupted measurements has become of crucial importance. The applications are numerous, to name a few settings: computer vision \cite{wright2009robust,dang2015self,barron2019general}, economics~\cite{wooldridge1990unified,rousseeuw1999fast,zaman2001econometric}, astronomy~\cite{rousseeuw1987application} and above all, safety-critical systems~\cite{carlini2016hidden,goodfellow2018making,eykholt2018robust}.

Having made these observations %along with the fact that...
and considering the fact that linear regression is one of the most fundamental statistical topic, the robust regression problem has naturally
%naturally %understandably
drawn substantial attention. 
%In our work we consider one of the most fundamental statistical problem which is the Robust Regression problem.
Assume we wish to recover a signal from noisy linear measurements \Snote{est-ce clair que measurements = (x, y) ?} where an unknown proportion $\outproportion$ has been arbitrarily perturbed. These corrupted measurements can for example result %arise %come from, appear, result
from a defective instrument or a hostile adversary. Various models have been proposed to depict this framework. The broadest and therefore hardest model is to consider that the adversary is allowed to inspect the samples before changing a fraction $\eta$ of them by arbitrary points.  In this framework, it is well known that classical methods such as ordinary least squares (OLS) lead to arbitrarily bad solutions even if a single data point is perturbed.
However several robust algorithms have been proposed and the min-max statistical bound has recently been reached by \cite{diakonikolas2019efficient}. Yet, such algorithms, though they successfully tackle adaptive adversaries, \textit{cannot} guarantee exact recovery for simpler adversary models. Indeed they at best ensure $\Vert \hat{\thet} - \thet^* \Vert = O(\eta)$. This is rather unsatisfactory and therefore weaker but relevant adversary models where exact recovery is possible have been considered. 

In our work we consider the \textit{oblivious response corruption} model : \Snote{sous le tapis: oblivious but changed features and not only responses}
%have been considered. \Snote{sous le tapis: oblivious but changed features and not only responses}
%The oblivious response corruption considers the simpler model: 
\[ y = \ps{x}{\thet^*} + \eps + b,
\]
where $\thet^* \in \R^d$ is the true parameter we wish to recover, $\eps$ is Gaussian noise and $b$ is the adversarial 'sparse' noise. Having an \textit{oblivious adversary} corresponds here to having $b$ independent of the data $(x, \eps)$. 
%Note that in this model the features \textit{are not} perturbed, this corresponds to a different and more challenging model.
Though it is weaker, this model enables exact recovery and has abundant practical applications such as
(a) detecting irrelevant measurements or systematic labelling errors,
(b) detecting decision-making system attacks such as ads system click-frauds by click bots or malware recommendation system rating-frauds, and (c) regression with heavy-tailed noise \cite{suggala2019adaptive}.

Under this simpler model several approaches and algorithms have been considered in order to consistently recover the parameter $\thet^*$ \cite{bhatia2017consistent, suggala2019adaptive}. However we point out here two major problems with these algorithms: (a) they are not suitable for modern large scale problems where the datasets are colossal , (b) they require having all the data at hand and are inadequate in settings where the data is accessible in a streaming manner . 
Consider for instance the ad click prediction problem \cite{mcmahan2013ad}, in such a situation it is necessary to deal with the outliers in an online fashion. \Snote{relevant ?}
These observations lead to the following natural open question: 
\begin{changemargin}{0.4cm}{0.4cm}
\textit{In the oblivious response corruption model, can we design an efficient online algorithm that can consistently recover the parameter $\thet^*$ ?}
\end{changemargin}



In this paper we answer to this question by the affirmative: we consider  the $\ell_1$ loss and perform averaged stochastic gradient descent on the expected loss $\E{\abs{y - \ps{x}{\thet}} }$ . We show that this very simple online algorithm recovers the true parameter at a $O( 1 / (1 - \eta)^2 n )$ rate which is independent of the values of the contaminated measurements and is valid for any outlier proportion $\eta < 1$. The benefits of considering the $\ell_1$ loss are twofold: (a) by putting less weight on large residual data points it leads to robust recovery and (b) unlike the well known Huber loss~\cite{huber1964robust}, it is parameter free and experimentally leads to comparable results. 

The minimisation problem  $\min_{\thet \in \R^d} \E{\abs{y - \ps{x}{\thet}} }$ is named the Least Absolute Deviation problem (LAD) and is obviously not new. It first appears in the work of Edgeworth~\cite{edgeworth1888new}  and was originally suggested by Boscovich  and  Laplace in the mid-eighteenth century~\cite{bloomfield1983least}. It was therefore considered \textit{before} the classical Least-Squares (LS) problem which originates in the works of Gauss and Legendre~\cite{gauss,legendre}. The explanation of LAD's relative unpopularity relies in its underlying challenges. These challenges arise from the fact that a) unkike OLS there exists no closed form solution  and b) the $\ell_1$ loss is not smooth which prevents the use of fast optimization solvers~\cite{yang2010review}.  To the best of our knowledge, no precise analysis of the averaged SGD recursion on the LAD problem has been conducted.  The key behind our analysis relies in the elegant smoothing of the $\ell_1$ loss by the Gaussian features and noises which enables the retrieval of a fast $O ( 1 / n)$ rate using Polyak-Ruppert averaging.


